Host Galaxy Properties of the Swift BAT Ultra Hard X-ray Selected AGN

We have assembled the largest sample of ultra hard X-ray selected (14-195 keV) AGN with host galaxy optical data to date, with 185 nearby (z<0.05), moderate luminosity AGN from the Swift BAT sample. The BAT AGN host galaxies have intermediate optical colors (u-r and g-r) that are bluer than a comparison sample of inactive galaxies and optically selected AGN from the Sloan Digital Sky Survey (SDSS) which are chosen to have the same stellar mass. Based on morphological classifications from the RC3 and the Galaxy Zoo, the bluer colors of BAT AGN are mainly due to a higher fraction of mergers and massive spirals than in the comparison samples. BAT AGN in massive galaxies (log M_*>10.5) have a 5 to 10 times higher rate of spiral morphologies than in SDSS AGN or inactive galaxies. We also see enhanced far-IR emission in BAT AGN suggestive of higher levels of star formation compared to the comparison samples. BAT AGN are preferentially found in the most massive host galaxies with high concentration indexes indicative of large bulge-to-disk ratios and large supermassive black holes. The narrow-line BAT AGN have similar intrinsic luminosities as the SDSS NL Seyferts based on measurements of [O III]. There is also a correlation between the stellar mass and X-ray emission. The BAT AGN in mergers have bluer colors and greater ultra hard X-ray emission compared to the BAT sample as whole. In agreement with the Unified Model of AGN, and the relatively unbiased nature of the BAT sources, the host galaxy colors and morphologies are independent of measures of obscuration such as X-ray column density or Seyfert type. The high fraction of massive spiral galaxies and galaxy mergers in BAT AGN suggest that host galaxy morphology is related to the activation and fueling of local AGN.

==> v2txt/tab1.txt <==
%auto-ignore
Table 1-Summary of Kitt Peak Observations							
Name 	 Date Obs. 	 Type \note{1}	 z 	 Dist. (Mpc) \note{2}	 E(B-V) \note{3}	 Airmass \note{4}	 PSF(arcsec) \note{5}
\tablenote{1}{AGN type and host galaxy type from Tueller et al. 2008. For AGN types, optical identifications are listed, where available. Where “G” is indicated, there are no optical emission lines indicative of the presence of an AGN and the optical spectrum looks like a galaxy spectrum. }							
\tablenote{2}{We used the mean of the redshift independent distance in Mpc from NED when available.  Otherwise, we adopted the following cosmological parameters to determine distances: \Omega_{m}= 0.27, \Omega_{Lambda}= 0.73, and H_{0} = 71 km s^{-1} Mpc^{-1}. }							
\tablenote{3}{Milky Way reddening values, E(B-V), from IRAS and COBE/DIRBE.}							
\tablenote{4}{Median airmass of all five filter observations.}							
\tablenote{5}{Gaussian FWHM of r band image.}							
----------------------------------------------							
1RXS J045205.0+493248 	 2008-02-07 	 Sy1  	0.029	125.3	0.72	1.1	1.2
2MASX J00253292+6821442 	 2008-11-06 	 Sy2 	0.012	51.2	1.04	1.2	2.5
2MASX J04440903+2813003 	 2008-02-08 	 Sy2 	0.011	48	0.85	1.1	1
2MASX J05054575-2351139 	 2008-11-06 	 Sy2 	0.035	151.9	0.03	1.7	1.5
2MASX J06411806+3249313 	 2008-02-09 	 Sy2 	0.047	205.8	0.15	1	1
2MASX J09043699+5536025 	 2008-02-13 	 Sy1  	0.037	161.4	0.02	1.1	1.2
2MASX J09112999+4528060 	 2008-02-12 	 Sy2  	0.026	115.5	0.01	1	1.4
2MASX J11454045-1827149 	 2008-02-06 	 Sy1  	0.032	142.7	0.03	1.6	1.4
2MASX J12005792+0648226 	 2008-02-10 	 Sy2  	0.035	156.1	0.01	1.2	0.9
2MASX J21355399+4728217 	 2008-11-07 	 Sy1 	0.025	107.6	0.62	1	1
2MFGC 02280 	 2008-02-14 	 G 	0.015	64.8	0.77	1.7	2.1
3C 111.0 	 2008-02-08 	 Sy1  	0.048	210.3	1.65	1	0.8
3C 120 	 2008-11-05 	 Sy1  	0.033	143	0.29	1.3	1.5
Ark 120 	 2008-02-11 	 Sy1  	0.033	146	0.12	1.2	1.1
ARK 347 	 2008-02-09 	 Sy2  	0.022	96.9	0.03	1	0.8
ARP 102B 	 2008-02-13 	 Sy1 	0.024	104	0.02	1.3	1.1
CGCG 420-015 	 2008-02-10 	 Sy2 	0.029	127	0.08	1.2	0.9
ESO 490-IG026 	 2008-02-10 	 Sy1.2 	0.024	106.8	0.09	2	1.3
ESO 506-G027 	 2008-02-11 	 Sy2 	0.025	107.7	0.07	1.9	1.3
ESO 511-G030 	 2008-02-09 	 Sy1 	0.022	96.2	0.06	1.9	1.9
FAIRALL 272 	 2008-02-10 	 Sy2  	0.022	95.4	0.04	1.2	1
HB89 0241+622 	 2008-11-07 	 Sy1  	0.044	192.2	0.72	1.2	1.2
IC 4329A 	 2008-02-10 	 Sy1 	0.016	68.7	0.05	2.1	1.4
IGR J21277+5656 	 2008-09-06 	 Sy1 	0.014	62.8	1.3	1.1	1.2
IRAS 04124-0803 	 2008-02-13 	 Sy1  	0.037	164.9	0.08	1.3	1.4
IRAS 05218-1212 	 2008-02-13 	 Sy1  	0.049	214.8	0.16	1.4	1.5
IRAS 05589+2828 	 2008-02-08 	 Sy1  	0.033	143	0.42	1.2	1
LEDA 138501 	 2008-02-11 	 Sy1  	0.049	215.8	0.16	1.1	1.4
LEDA 214543 	 2008-02-13 	 Sy2 	0.032	138.8	0.11	1.2	1.3
MCG -01-05-047 	 2008-11-07 	 Sy2 	0.016	72.2	0.02	1.2	1.3
MCG -01-13-025 	 2008-02-09 	 Sy1.2      	0.015	68	0.03	1.3	1.2
MCG -01-24-012 	 2008-02-06 	 Sy2 	0.019	84.2	0.03	1.3	1.7
MCG -01-40-001 	 2008-02-12 	 Sy2 	0.022	97.6	0.08	1.3	2.1
MCG -02-12-050 	 2008-02-10 	 Sy2 	0.036	157.9	0.07	1.4	0.9
MCG -03-34-064 	 2008-02-06 	 Sy1.8 	0.016	70.8	0.07	1.5	1.4
MCG -05-14-012 	 2008-11-06 	 Sy2 	0.009	42.2	0.12	1.9	1.5
MCG -05-23-016 	 2008-02-11 	 Sy2 	0.008	36.1	0.1	2.2	1.4
MCG +04-22-042 	 2008-02-12 	 Sy1.2  	0.032	141.5	0.04	1	1.6
MCG +04-48-002 	 2008-09-08 	 Sy2 	0.013	59.3	0.44	1.1	1.1
MCG +08-11-011 	 2008-11-04 	 Sy1.5  	0.02	87.9	0.21	1	0.8
Mrk 10 	 2008-02-09 	 Sy1.2  	0.029	126.4	0.04	1.2	1.1
Mrk 1018 	 2008-09-06 	 Sy1.5  	0.042	186.1	0.12	1.2	1
Mrk 18 	 2008-02-09 	 Sy1 	0.011	47.2	0.04	1.2	1
Mrk 279 	 2008-02-07 	 Sy1.5  	0.03	131.7	0.01	1.2	1.3
Mrk 335 	 2008-11-07 	 Sy1.2 	0.025	109.5	0.02	1	1.6
Mrk 348 	 2008-11-07 	 Sy2 	0.015	64.7	0.06	1	1.7
Mrk 352 	 2008-11-07 	 Sy1  	0.014	63.7	0.06	1.1	1.6
Mrk 417 	 2008-02-08 	 Sy2  	0.032	142.1	0.02	1	0.9
Mrk 509 	 2008-09-05 	 Sy1.2  	0.034	149.2	0.05	1.5	1.4
Mrk 520 	 2008-11-04 	 Sy1.9 	0.026	114.7	0.05	1	1
Mrk 590 	 2008-02-12 	 Sy1.2     	0.026	113.7	0.03	1.3	1.7
Mrk 79 	 2008-11-07 	 Sy1.2 	0.022	95.4	0.07	1	1.2
Mrk 915 	 2008-09-05 	 Sy1  	0.024	103.7	0.06	1.4	1.6
NGC 1142 	 2008-02-13 	 Sy2  	0.028	124.6	0.07	1.2	1.4
NGC 1275 	 2008-02-12 	 Sy2  	0.017	75.2	0.03	1.2	1.5
NGC 2110 	 2008-02-06 	 Sy2 	0.007	33.1	0.37	1.6	1.8
NGC 2992 	 2008-11-06 	 Sy2 	0.007	30.5	0.06	1.8	1.3
NGC 3081 	 2008-02-10 	 Sy2 	0.007	32.5	0.05	1.7	1
NGC 3227 	 2008-02-08 	 Sy1.5  	0.003	20.9	0.02	1	0.8
NGC 3281 	 2008-02-11 	 Sy2 	0.01	45.4	0.16	2.6	1.4
NGC 3516 	 2008-02-07 	 Sy1.5  	0.008	38.9	0.04	1.3	1.6
NGC 4102 	 2008-02-12 	 LINER 	0.002	21	0.02	1	2.1
NGC 4593 	 2008-02-08 	 Sy1.9 	0.009	44	0.02	1.2	1.4
NGC 5728 	 2008-02-08 	 Sy2 	0.009	29.1	0.1	1.5	1.4
NGC 5995 	 2008-02-11 	 Sy2 	0.025	108.5	0.15	1.4	1.8
NGC 6240 	 2008-02-14 	 Sy2 	0.024	105.4	0.07	1.3	2
NGC 6814 	 2008-09-05 	 Sy1.5  	0.005	22.8	0.18	1.4	1.2
NGC 7314 	 2008-11-06 	 Sy1.9  	0.004	19	0.02	1.9	2
NGC 7319 	 2008-09-08 	 Sy2  	0.022	95.3	0.07	1.1	1
NGC 7469 	 2008-11-05 	 Sy1.2 	0.016	69.8	0.06	1.3	2.5
NGC 7679 	 2008-09-06 	 Sy1 	0.017	73.4	0.06	1.1	1.4
NGC 7682 	 2008-11-07 	 Sy2 	0.017	73.1	0.06	1.1	1.3
NGC 788 	 2008-11-06 	 Sy2 	0.013	58	0.02	1.3	1.2
NGC 931 	 2008-02-10 	 Sy1.5  	0.016	71.2	0.09	1.1	0.9
NGC 973 	 2008-11-05 	 Sy2 	0.016	69.2	0.09	1.2	1.6
RX J2044.0+2833 	 2008-11-06 	 Sy1  	0.05	219.4	0.03	1.2	1.7
SBS 1301+540 	 2008-02-12 	 Sy1  	0.029	129.2	0.02	1	1.5
UGC 02724 	 2008-11-07 	 Sy2 	0.047	209	0.2	1.1	1.3
UGC 03142 	 2008-02-09 	 Sy1  	0.021	93	0.74	1	1.1
UGC 03601 	 2008-02-09 	 Sy1.5  	0.017	73.3	0.08	1	0.9
UGC 12282 	 2008-09-07 	 Sy1.9  	0.016	72.7	0.14	1	1.3
UGC 12741 	 2008-09-08 	 G 	0.017	74.7	0.1	1.1	2.4


==> v2txt/tab2.txt <==
%auto-ignore 
Table 1-Summary of Kitt Peak Observations							
Name 	 Date Obs. 	 Type \note{1}	 z 	 Dist. (Mpc) \note{2}	 E(B-V) \note{3}	 Airmass \note{4}	 PSF(arcsec) \note{5}
\tablenote{1}{AGN type and host galaxy type from Tueller et al. 2008. For AGN types, optical identifications are listed, where available. Where “G” is indicated, there are no optical emission lines indicative of the presence of an AGN and the optical spectrum looks like a galaxy spectrum. }							
\tablenote{2}{We used the mean of the redshift independent distance in Mpc from NED when available.  Otherwise, we adopted the following cosmological parameters to determine distances: \Omega_{m}= 0.27, \Omega_{Lambda}= 0.73, and H_{0} = 71 km s^{-1} Mpc^{-1}. }							
\tablenote{3}{Milky Way reddening values, E(B-V), from IRAS and COBE/DIRBE.}							
\tablenote{4}{Median airmass of all five filter observations.}							
\tablenote{5}{Gaussian FWHM of r band image.}							
----------------------------------------------							
1RXS J045205.0+493248 	 2008-02-07 	 Sy1  	0.029	125.3	0.72	1.1	1.2
2MASX J00253292+6821442 	 2008-11-06 	 Sy2 	0.012	51.2	1.04	1.2	2.5
2MASX J04440903+2813003 	 2008-02-08 	 Sy2 	0.011	48	0.85	1.1	1
2MASX J05054575-2351139 	 2008-11-06 	 Sy2 	0.035	151.9	0.03	1.7	1.5
2MASX J06411806+3249313 	 2008-02-09 	 Sy2 	0.047	205.8	0.15	1	1
2MASX J09043699+5536025 	 2008-02-13 	 Sy1  	0.037	161.4	0.02	1.1	1.2
2MASX J09112999+4528060 	 2008-02-12 	 Sy2  	0.026	115.5	0.01	1	1.4
2MASX J11454045-1827149 	 2008-02-06 	 Sy1  	0.032	142.7	0.03	1.6	1.4
2MASX J12005792+0648226 	 2008-02-10 	 Sy2  	0.035	156.1	0.01	1.2	0.9
2MASX J21355399+4728217 	 2008-11-07 	 Sy1 	0.025	107.6	0.62	1	1
2MFGC 02280 	 2008-02-14 	 G 	0.015	64.8	0.77	1.7	2.1
3C 111.0 	 2008-02-08 	 Sy1  	0.048	210.3	1.65	1	0.8
3C 120 	 2008-11-05 	 Sy1  	0.033	143	0.29	1.3	1.5
Ark 120 	 2008-02-11 	 Sy1  	0.033	146	0.12	1.2	1.1
ARK 347 	 2008-02-09 	 Sy2  	0.022	96.9	0.03	1	0.8
ARP 102B 	 2008-02-13 	 Sy1 	0.024	104	0.02	1.3	1.1
CGCG 420-015 	 2008-02-10 	 Sy2 	0.029	127	0.08	1.2	0.9
ESO 490-IG026 	 2008-02-10 	 Sy1.2 	0.024	106.8	0.09	2	1.3
ESO 506-G027 	 2008-02-11 	 Sy2 	0.025	107.7	0.07	1.9	1.3
ESO 511-G030 	 2008-02-09 	 Sy1 	0.022	96.2	0.06	1.9	1.9
FAIRALL 272 	 2008-02-10 	 Sy2  	0.022	95.4	0.04	1.2	1
HB89 0241+622 	 2008-11-07 	 Sy1  	0.044	192.2	0.72	1.2	1.2
IC 4329A 	 2008-02-10 	 Sy1 	0.016	68.7	0.05	2.1	1.4
IGR J21277+5656 	 2008-09-06 	 Sy1 	0.014	62.8	1.3	1.1	1.2
IRAS 04124-0803 	 2008-02-13 	 Sy1  	0.037	164.9	0.08	1.3	1.4
IRAS 05218-1212 	 2008-02-13 	 Sy1  	0.049	214.8	0.16	1.4	1.5
IRAS 05589+2828 	 2008-02-08 	 Sy1  	0.033	143	0.42	1.2	1
LEDA 138501 	 2008-02-11 	 Sy1  	0.049	215.8	0.16	1.1	1.4
LEDA 214543 	 2008-02-13 	 Sy2 	0.032	138.8	0.11	1.2	1.3
MCG -01-05-047 	 2008-11-07 	 Sy2 	0.016	72.2	0.02	1.2	1.3
MCG -01-13-025 	 2008-02-09 	 Sy1.2      	0.015	68	0.03	1.3	1.2
MCG -01-24-012 	 2008-02-06 	 Sy2 	0.019	84.2	0.03	1.3	1.7
MCG -01-40-001 	 2008-02-12 	 Sy2 	0.022	97.6	0.08	1.3	2.1
MCG -02-12-050 	 2008-02-10 	 Sy2 	0.036	157.9	0.07	1.4	0.9
MCG -03-34-064 	 2008-02-06 	 Sy1.8 	0.016	70.8	0.07	1.5	1.4
MCG -05-14-012 	 2008-11-06 	 Sy2 	0.009	42.2	0.12	1.9	1.5
MCG -05-23-016 	 2008-02-11 	 Sy2 	0.008	36.1	0.1	2.2	1.4
MCG +04-22-042 	 2008-02-12 	 Sy1.2  	0.032	141.5	0.04	1	1.6
MCG +04-48-002 	 2008-09-08 	 Sy2 	0.013	59.3	0.44	1.1	1.1
MCG +08-11-011 	 2008-11-04 	 Sy1.5  	0.02	87.9	0.21	1	0.8
Mrk 10 	 2008-02-09 	 Sy1.2  	0.029	126.4	0.04	1.2	1.1
Mrk 1018 	 2008-09-06 	 Sy1.5  	0.042	186.1	0.12	1.2	1
Mrk 18 	 2008-02-09 	 Sy1 	0.011	47.2	0.04	1.2	1
Mrk 279 	 2008-02-07 	 Sy1.5  	0.03	131.7	0.01	1.2	1.3
Mrk 335 	 2008-11-07 	 Sy1.2 	0.025	109.5	0.02	1	1.6
Mrk 348 	 2008-11-07 	 Sy2 	0.015	64.7	0.06	1	1.7
Mrk 352 	 2008-11-07 	 Sy1  	0.014	63.7	0.06	1.1	1.6
Mrk 417 	 2008-02-08 	 Sy2  	0.032	142.1	0.02	1	0.9
Mrk 509 	 2008-09-05 	 Sy1.2  	0.034	149.2	0.05	1.5	1.4
Mrk 520 	 2008-11-04 	 Sy1.9 	0.026	114.7	0.05	1	1
Mrk 590 	 2008-02-12 	 Sy1.2     	0.026	113.7	0.03	1.3	1.7
Mrk 79 	 2008-11-07 	 Sy1.2 	0.022	95.4	0.07	1	1.2
Mrk 915 	 2008-09-05 	 Sy1  	0.024	103.7	0.06	1.4	1.6
NGC 1142 	 2008-02-13 	 Sy2  	0.028	124.6	0.07	1.2	1.4
NGC 1275 	 2008-02-12 	 Sy2  	0.017	75.2	0.03	1.2	1.5
NGC 2110 	 2008-02-06 	 Sy2 	0.007	33.1	0.37	1.6	1.8
NGC 2992 	 2008-11-06 	 Sy2 	0.007	30.5	0.06	1.8	1.3
NGC 3081 	 2008-02-10 	 Sy2 	0.007	32.5	0.05	1.7	1
NGC 3227 	 2008-02-08 	 Sy1.5  	0.003	20.9	0.02	1	0.8
NGC 3281 	 2008-02-11 	 Sy2 	0.01	45.4	0.16	2.6	1.4
NGC 3516 	 2008-02-07 	 Sy1.5  	0.008	38.9	0.04	1.3	1.6
NGC 4102 	 2008-02-12 	 LINER 	0.002	21	0.02	1	2.1
NGC 4593 	 2008-02-08 	 Sy1.9 	0.009	44	0.02	1.2	1.4
NGC 5728 	 2008-02-08 	 Sy2 	0.009	29.1	0.1	1.5	1.4
NGC 5995 	 2008-02-11 	 Sy2 	0.025	108.5	0.15	1.4	1.8
NGC 6240 	 2008-02-14 	 Sy2 	0.024	105.4	0.07	1.3	2
NGC 6814 	 2008-09-05 	 Sy1.5  	0.005	22.8	0.18	1.4	1.2
NGC 7314 	 2008-11-06 	 Sy1.9  	0.004	19	0.02	1.9	2
NGC 7319 	 2008-09-08 	 Sy2  	0.022	95.3	0.07	1.1	1
NGC 7469 	 2008-11-05 	 Sy1.2 	0.016	69.8	0.06	1.3	2.5
NGC 7679 	 2008-09-06 	 Sy1 	0.017	73.4	0.06	1.1	1.4
NGC 7682 	 2008-11-07 	 Sy2 	0.017	73.1	0.06	1.1	1.3
NGC 788 	 2008-11-06 	 Sy2 	0.013	58	0.02	1.3	1.2
NGC 931 	 2008-02-10 	 Sy1.5  	0.016	71.2	0.09	1.1	0.9
NGC 973 	 2008-11-05 	 Sy2 	0.016	69.2	0.09	1.2	1.6
RX J2044.0+2833 	 2008-11-06 	 Sy1  	0.05	219.4	0.03	1.2	1.7
SBS 1301+540 	 2008-02-12 	 Sy1  	0.029	129.2	0.02	1	1.5
UGC 02724 	 2008-11-07 	 Sy2 	0.047	209	0.2	1.1	1.3
UGC 03142 	 2008-02-09 	 Sy1  	0.021	93	0.74	1	1.1
UGC 03601 	 2008-02-09 	 Sy1.5  	0.017	73.3	0.08	1	0.9
UGC 12282 	 2008-09-07 	 Sy1.9  	0.016	72.7	0.14	1	1.3
UGC 12741 	 2008-09-08 	 G 	0.017	74.7	0.1	1.1	2.4


==> v2txt/tab4.txt <==
%auto-ignore 
Table 4-Summary of Photometry and Derived Properties											
Galaxy 	 u (\note{1})	 g 	  r 	 i 	 z 	 log M_* (\note{2})	 PS_r (\note{3})	 E(g-r) (\note{4})	 E(g-r) Inclination correction (\note{5})	 u (\note{6})	 griz (\note{7})
 	 mag 	 mag 	  mag 	 mag 	 mag 	 M_\dot 	 % 	 mag 	 mag 	 Contam. 	 Contam. 
\tablenote{1}{Measured host galaxy Petrosian mag after subtraction of AGN contamination using GALFIT.  In some cases the galaxy was not detected in the u band.}											
\tablenote{2}{We used the software KCORRECT Blanton et al 2007 with the ugriz photometry to calculate the stellar masses.  This code uses the stellar population models of Bruzual et al. 2003 and photoionization models of Kewley et al. 2001.}											
\tablenote{3}{The value of the percentage of AGN to total (AGN and galaxy) light in the r band.}											
\tablenote{4}{Estimated reddening correction for dust based on AGN host ugriz SED fitting using FAST Kriek et al. 2009 with single-burst stellar population models.}											
\tablenote{5}{Estimated reddening correction for spiral galaxies based on inclination following Masters et al 2010.}											
\tablenote{6}{We excluded the u photometry from this study because of the possibility of AGN contamination even after subtraction with GALFIT since %PS_r>20.}											
\tablenote{7}{We excluded the griz photometry and determination of M_* from this study because of the possibility of AGN contamination even after subtraction with GALFIT.}											
----------------------------------------------											
2MASX J00253292+6821442 	...	12.86	12.14	11.85	11.9	10.05	3.59	0.03	...	 	
2MASX J01064523+0638015 	16.9	15.54	14.76	14.27	14.15	10.4	2.75	0.14	0.01	 	
2MASX J03534246+3714077 	15.84	13.99	13.5	13.31	13.18	9.9	1.67	0.21	...	 	
2MASX J04440903+2813003 	...	12.68	11.8	11.4	11.3	10.41	2.51	0.24	...	 	
2MASX J05054575-2351139 	17.31	16.11	15.44	15.12	15.36	9.13	12.7	0.03	...	 	
2MASX J06411806+3249313 	17.9	16.56	15.95	15.56	15.25	9.94	3.25	0.44	...	 	
2MASX J07595347+2323241 	15.44	14.11	13.41	13.02	12.65	10.57	1.59	0.34	0.04	 	
2MASX J09043699+5536025 	17.61	16.25	15.81	15.31	15.16	9.76	29.1	0.62	...	Y 	
2MASX J09112999+4528060 	17.57	15.98	15.19	14.77	14.54	9.76	2.16	0.27	...	 	
2MASX J12005792+0648226 	15.72	14.68	13.91	13.49	13.34	10.58	1.28	0.17	...	 	
2MASX J16174158+0607100 	18.06	16.24	15.37	14.92	14.6	10.14	0.99	0.31	0.08	 	
2MASX J21355399+4728217 	16.32	14.84	14.12	13.82	14.25	9.41	21.4	0	0.1	Y 	
2MFGC 02280 	...	14.1	13.26	12.84	12.64	10.13	3.69	0.27	0.09	 	
ARK 347 	16.29	14.5	13.75	13.36	13.1	10.3	2.83	0.34	...	 	
ARP 102B 	17.31	15.05	14.06	13.65	13.37	10.25	8.47	0.14	...	 	
ARP 151 	17.54	16.01	15.08	14.69	14.51	9.71	17	0.21	...	 	
CGCG 031-072 	16.94	15.3	14.59	14.19	14	10.27	15.1	0.17	...	 	
CGCG 046-033 	16.05	14.9	14.32	14	13.96	10.18	9.9	0.03	0.02	 	
CGCG 102-048 	16.81	15.21	14.38	13.91	13.6	10.31	2.46	0.38	0.06	 	
CGCG 122-055 	16.99	15.01	14.32	13.96	13.65	9.94	15.4	0.41	...	 	
CGCG 198-020 	16.34	14.49	13.81	13.39	13.23	10.38	5.24	0.31	...	 	
CGCG 300-062 	16.57	15.17	14.56	14.2	14.31	9.9	3.28	0	0.02	 	
CGCG 312-012 	16.35	14.78	13.97	13.59	13.34	10.3	1.94	0.07	...	 	
CGCG 319-007 	18.11	15.09	14.35	13.95	13.75	10.63	4.2	1.03	...	 	
CGCG 420-015 	15.75	14.13	13.43	13.04	12.71	10.63	3.37	0.34	...	 	
CGCG 427-028 	16.42	14.77	13.93	13.49	13.25	10.51	3.69	0.21	...	 	
ESO 490-IG026 	15.52	13.45	12.74	12.27	12.32	10.67	8.95	0.31	...	 	
ESO 506-G027 	18	14.78	14.12	13.14	14.06	9.84	2.18	0.62	0.07	 	
ESO 511-G030 	14.2	12.72	11.93	11.35	11.11	11.09	7.31	0.51	0.02	 	
FAIRALL 272 	15.53	14.67	13.96	13.57	13.39	10.08	1.58	0.21	...	 	
IC 0486 	15.34	13.91	13.21	12.88	12.64	10.61	2.35	0	0.03	 	
IC 0751 	15.44	14.36	13.71	13.31	13.07	10.48	4.65	0.21	0.08	 	
IC 2461 	16.79	14.03	13.36	12.93	12.6	9.54	0.53	0.72	0.09	 	
IC 2515 	15.69	14.54	13.85	13.4	13.15	10.04	3.73	0.38	0.09	 	
IC 4329A 	15.35	13.24	12.4	11.83	11.89	10.53	25.8	0.27	0.08	Y 	
KUG 1141+371 	...	15.69	14.94	14.54	14.46	10.19	7.11	0.14	...	 	
KUG 1208+386 	...	14.97	14.31	13.88	13.59	10.02	23.3	0.44	...	Y 	
LEDA 170194 	15.05	14.35	13.74	13.4	13.21	10.59	3.01	0.92	0.01	 	
LEDA 214543 	17.6	15.29	14.43	14.05	13.75	10.35	6.02	0.62	...	 	
M106 	10.81	8.74	8.11	7.775	7.875	9.95	0.45	0.21	0.06	 	
MCG -01-05-047 	14.89	13.45	12.68	12.2	11.95	10.5	0.02	0.44	0.12	 	
MCG -01-13-025 	15.23	13.8	13.05	12.68	12.42	10.23	5.39	0.17	...	 	
MCG -01-24-012 	16.22	14.33	13.66	13.27	13.12	10.16	3.83	0.31	0.04	 	
MCG -01-40-001 	14.63	13.21	12.56	12.11	12.09	10.66	2.53	0.14	0.06	 	
MCG -02-08-014 	17	14.69	13.9	13.42	13.12	10.01	4.74	0.65	0.11	 	
MCG -02-12-050 	15.32	14.01	13.39	13.02	12.87	10.73	8.09	0.24	...	 	
MCG -03-34-064 	15.81	13.65	12.79	12.37	12.2	10.43	13.1	0.44	...	 	
MCG -05-14-012 	15.01	13.91	13.28	12.95	12.76	9.66	9.63	0.07	...	 	
MCG -05-23-016 	15.73	14.01	13.47	12.72	12.85	9.56	1.92	0.38	...	 	
MCG +01-57-016 	15.88	14.17	13.58	13.3	13.23	10.26	16.7	0.14	0.01	 	
MCG +02-21-013 	16.11	14.4	13.68	13.24	13.07	10.68	0.73	0.21	...	 	
MCG +04-06-043 	15.53	14.96	14.23	14.07	13.8	10.3	28.3	0	0.01	Y 	
MCG +04-22-042 	16.62	14.78	14.06	13.61	13.51	10.49	21.4	0.31	0.03	Y 	
MCG +04-48-002 	15.08	13.45	12.7	12.41	12.22	10.2	1.11	0.14	...	 	
MCG +05-28-032 	16.52	15.04	14.23	13.74	13.44	10.14	1.07	0.48	0.04	 	
MCG +06-24-008 	15.7	14.64	13.97	13.56	13.28	10.23	1.83	0.27	0.08	 	
MCG +06-49-019 	15.37	13.58	12.82	12.46	12.3	10.56	4.52	0.31	0.03	 	
MCG +08-11-011 	14.41	12.78	12.04	11.58	11.42	10.91	21.2	0.34	0.02	Y 	
MCG +11-11-032 	19.09	15.8	14.89	14.39	14.06	10.33	4.13	1.03	0.05	 	
MCG+10-17-061 	14.98	13.43	12.86	12.54	12.33	9.8	2.48	0.21	...	 	
Mrk 10 	15.3	13.62	12.97	12.57	12.49	10.73	4.92	0.21	0.05	 	
Mrk 1018 	16.59	14.45	13.65	13.28	13.06	10.92	21.6	0.21	...	Y 	
Mrk 110 	17.19	15.83	15.2	14.89	14.8	9.9	24.6	0	...	Y 	
Mrk 1210 	14.94	13.97	13.32	13.03	12.82	9.89	7.31	0.31	...	 	
Mrk 1392 	16.07	14.41	13.8	13.39	13.05	10.64	19.5	0.68	0.04	 	
Mrk 1469 	16.88	15.48	14.64	14.22	13.95	10.22	8.79	0.24	...	 	
Mrk 18 	15.19	14.07	13.44	13.16	12.87	9.57	8.95	0.07	...	 	
Mrk 198 	16.03	14.64	14.02	13.69	13.45	10.12	2.83	0.14	0.01	 	
Mrk 268 	15.88	14.58	13.88	13.49	13.19	10.64	5.7	0.17	...	 	
Mrk 279 	15.24	14.48	13.74	13.35	13.16	10.49	26.7	0.31	...	Y 	
Mrk 348 	14.8	13.29	12.59	12.1	12.1	10.33	2.33	0.14	0	 	
Mrk 352 	...	14.94	14.27	13.92	13.73	9.65	17.7	0.14	...	 	
Mrk 417 	16.87	15.32	14.65	14.27	14.01	10.2	3.13	0.31	...	 	
Mrk 463E 	15.58	14.36	14.04	13.65	13.55	10.61	5.24	0.44	...	 	
Mrk 464 	...	16.92	16.44	16.15	15.94	9.67	33.4	0.31	...	Y 	
Mrk 477 	15.97	14.78	14.73	14.45	14.34	9.87	19.2	0.24	...	 	
Mrk 50 	17.07	15.41	14.69	14.32	14.01	9.9	11.3	0.27	...	 	
Mrk 520 	15.19	14.14	13.52	13.18	13	10.4	4.92	0.14	0.03	 	
Mrk 590 	15.76	13.29	12.66	12.2	12.13	10.84	3.4	0.58	...	 	
Mrk 595 	16.07	14.75	14.07	13.72	13.5	10.3	19.2	0.14	...	 	
Mrk 705 	15.17	14.85	14.22	13.86	13.57	10.18	22.4	0.41	...	Y 	
Mrk 728 	17.99	15.87	15.19	14.79	14.42	10.09	16.2	0.58	...	 	
Mrk 732 	15.15	13.89	13.33	13.03	12.85	10.48	7.37	0.17	...	 	
Mrk 739E 	15.17	14.12	13.86	13.16	12.88	10.47	6.79	0.68	...	 	
Mrk 766 	14.91	13.5	12.95	12.59	12.37	10.02	14.9	0.31	0.01	 	
Mrk 78 	16.56	14.73	14.28	13.87	13.68	10.42	0.11	0.44	...	 	
Mrk 79 	15.02	13.52	12.81	12.45	12.14	10.57	21.6	0.34	0.01	Y 	
Mrk 817 	16.38	14.61	13.92	13.61	13.47	10.41	34.3	0.07	0.01	Y 	
Mrk 915 	15.63	14.17	13.43	13.09	12.86	10.43	6.42	0	0.06	 	
Mrk 926 	16.24	14.66	13.78	13.45	13.37	10.82	13	0.14	0.01	 	
NGC 0835 	13.91	12.62	11.94	11.56	11.31	10.48	1.51	0.21	...	 	
NGC 1012 	12.78	12.16	11.72	11.46	11.24	9.18	0.11	0.79	0.04	 	
NGC 1052 	12.82	11.14	10.35	9.924	9.68	10.35	0.83	0.27	...	 	
NGC 1142 	14.08	13.13	12.44	12.08	11.76	10.93	3.53	1.03	...	 	
NGC 1194 	15.24	13.19	12.45	12	11.93	10.32	1.23	0.38	...	 	
NGC 1275 	12.8	11.7	11.03	10.65	10.71	10.94	3.25	0	...	 	
NGC 2110 	13.89	11.25	10.43	10.01	9.94	10.63	1.45	0.68	...	 	
NGC 235A 	15	13.71	13.02	12.64	12.4	10.49	7.11	0.21	...	 	
NGC 2885 	15.85	14.26	13.47	13.03	12.8	10.56	2.46	0.31	0.02	 	
NGC 2992 	13.59	12.08	11.37	10.95	10.71	10.31	0	0.27	...	 	
NGC 3079 	11.91	10.97	10.34	9.926	9.703	9.98	0.09	1.03	0.11	 	
NGC 3081 	13.84	12.19	11.51	11.07	10.85	10.31	0.32	0.34	0.02	 	
NGC 3227 	13.49	11.6	10.76	10.18	9.965	9.98	7.11	0.51	...	 	
NGC 3281 	14.59	12.83	12.41	11.76	11.24	10.24	0.2	0.82	0.04	 	
NGC 3516 	14.23	12.22	11.39	10.93	10.77	10.46	10.3	0.44	...	 	
NGC 3718 	12.87	11.11	10.41	9.99	9.759	9.98	0.89	0.34	0.05	 	
NGC 3786 	13.85	12.86	12.2	11.83	11.4	10.01	6.19	1.03	...	 	
NGC 4051 	12.04	10.78	10.26	9.996	9.847	9.44	4.09	0	0.02	 	
NGC 4102 	13.13	11.45	10.73	10.32	9.99	9.68	2.07	0.38	0.05	 	
NGC 4138 	13.35	11.68	10.97	10.58	10.4	9.61	0.77	0.17	0.03	 	
NGC 4235 	14.12	12.12	11.36	10.93	10.66	10.36	1.2	0.44	0.09	 	
NGC 4388 	12.64	11.33	10.72	10.35	10.04	10.53	0.03	0.31	0.1	 	
NGC 4395 	11.4	10.52	10.22	10.08	10.11	8.28	0.39	0.03	0.01	 	
NGC 452 	14.75	13.38	12.59	12.15	11.89	10.48	3.25	0.27	0.08	 	
NGC 4593 	14.48	11.48	10.74	10.24	10.09	10.75	2.35	0.79	0.02	 	
NGC 4686 	14.59	13.01	12.18	11.75	11.45	10.68	0.81	0.24	...	 	
NGC 4992 	15.51	13.9	13.17	12.7	12.53	10.64	2.12	0.27	...	 	
NGC 5106 	15.81	14.21	13.53	13.13	12.83	10.59	3.22	0.34	...	 	
NGC 513 	14.74	13.41	12.74	12.41	12.13	10.44	4.83	0.1	...	 	
NGC 5231 	15.33	13.74	13.03	12.65	12.42	10.51	3.94	0.24	0.04	 	
NGC 5252 	...	13.47	12.73	12.35	11.95	10.59	1.67	0.24	...	 	
NGC 5273 	14.72	12.1	11.38	11.03	10.77	9.64	1.75	1.03	...	 	
NGC 5290 	13.41	12.42	11.65	11.18	10.96	10.23	1.24	0.31	0.08	 	
NGC 5506 	15.21	12.39	11.66	11.24	10.91	10.02	2.83	0.75	...	 	
NGC 5548 	14.49	13.08	12.48	12.09	11.95	10.46	6.6	0.24	0.01	 	
NGC 5610 	14.71	13.29	12.71	12.39	12.09	10.28	1.58	0.24	0.07	 	
NGC 5674 	14.1	13.13	12.7	12.35	12.15	10.57	3.8	0.51	0	 	
NGC 5683 	16.66	15.44	14.73	14.44	14.25	10.22	23.5	0.07	...	Y 	
NGC 5728 	13.69	11.44	10.73	10.27	10.05	10.78	0.6	0.58	0.03	 	
NGC 5899 	13.56	12.18	11.47	11.11	10.84	10.28	2.37	0.1	0.05	 	
NGC 5940 	16.23	13.91	13.47	13.14	13.16	10.47	11	0.38	0	 	
NGC 5995 	16.62	15.42	14.67	14.38	14.21	9.89	2.44	0	...	 	
NGC 6240 	15.32	13.11	12.21	11.66	11.54	11.03	1.88	0.55	...	 	
NGC 6814 	12.36	11.05	10.41	10.01	9.84	10.3	3.1	0.27	0	 	
NGC 7314 	12.28	11.21	10.61	10.28	10.1	10.06	0.38	0.1	0.05	 	
NGC 7319 	14.58	13.5	12.75	12.37	12.16	10.61	1.75	0.17	...	 	
NGC 7469 	13.72	12.95	12.39	11.86	11.58	10.49	16.2	1.03	...	 	
NGC 7603 	13.98	13.28	12.66	12.19	11.82	10.94	29.3	0.75	...	Y 	
NGC 7679 	13.97	12.94	12.5	12.31	12.16	10.17	5.54	0.03	0.03	 	
NGC 7682 	14.95	13.29	12.57	12.16	11.91	10.53	1.21	0.27	0.01	 	
NGC 788 	14.28	12.51	11.75	11.3	11	10.68	1.7	0.44	0.02	 	
NGC 931 	14.63	13.08	12.51	11.82	11.55	10.6	27	0.82	...	Y 	
NGC 973 	14.81	12.95	12.06	11.44	10.74	10.84	0.65	1.03	0.12	 	
NGC 985 	15.74	14.07	13.62	13.19	13.22	10.71	29.9	0.17	...	Y 	
SBS 1301+540 	17.5	15.87	15.3	14.88	14.81	9.79	14.5	0.17	0.05	 	
UGC 02724 	16.77	15.47	15.02	14.63	14.63	10.04	3.53	0.07	0.03	 	
UGC 03142 	14.58	12.52	12.29	12.03	12.09	10.21	7.65	0.17	0.02	 	
UGC 03601 	16.01	14.37	13.67	13.32	13.1	10.04	6.85	0.14	...	 	
UGC 03995A 	13.2	12.69	12.06	11.7	11.4	10.57	2.67	0.96	0.05	 	
UGC 05881 	15.66	14.35	13.62	13.26	13.05	10.22	2.75	0.07	0.06	 	
UGC 06527 NED03 	16.21	14.68	14.03	13.69	13.48	10.22	1.9	0.14	...	 	
UGC 07064 	14.89	13.7	13.11	12.72	12.5	10.54	5.1	0.34	0.01	 	
UGC 08327 NED02 	16.79	14.88	14.09	13.73	13.47	10.55	5.59	0.34	...	 	
UGC 11185 NED02 	16.34	15.24	14.6	14.12	13.85	10.41	2.2	0.72	...	 	
UGC 12282 	14.67	13.02	12.11	11.52	11.33	10.78	1.06	0.44	...	 	
UGC 12741 	15.48	14.14	13.49	13.13	12.96	10.08	1.16	0.07	0.08	 	
UM 614 	15.65	15.83	15.15	14.82	14.67	9.99	28.3	0.07	...	Y 	
VII Zw 073 	16.19	15.1	14.58	14.23	14.08	10.33	2.35	0.17	0.01	 	
1RXS J045205.0+493248 	14.55	14.06	13.69	13.44	13.5	10.1	39.8	 ...	...	Y 	 Y
2MASX J03305218+0538253 	15.65	15.46	15.44	15.04	15.15	10.02	58.6	 ...	...	Y 	 Y
2MASX J11454045-1827149 	15.43	15	15.28	14.31	14.18	10.04	76.5	 ...	...	Y 	 Y
3C 111.0 	...	15.57	14.26	13.96	14.36	10.03	80.1	 ...	...	Y 	 Y
3C 120 	15.23	14.1	13.55	13.19	13.21	10.41	48.3	 ...	...	Y 	 Y
Ark 120 	13.99	13.59	13.21	13.04	12.84	10.72	52.4	 ...	...	Y 	 Y
HB89 0241+622 	16.79	15.94	15.11	14.46	14.33	10.4	69.1	 ...	...	Y 	 Y
IGR J21277+5656 	...	13.27	13.21	13.08	13.27	9.18	40.9	 ...	...	Y 	 Y
IRAS 04124-0803 	17.79	16.03	15.95	15.45	14.96	9.8	80.1	 ...	...	Y 	 Y
IRAS 05218-1212 	16.44	15.45	14.71	14.22	14.2	10.46	50.5	 ...	...	Y 	 Y
IRAS 05589+2828 	...	15.36	14.87	13.81	13.42	10.41	81.6	 ...	...	Y 	 Y
KAZ 320 	15.94	15.2	15	15.07	14.61	9.7	34.9	 ...	...	Y 	 Y
LEDA 138501 	...	18.17	19.56	18.16	18.35	8.59	99	 ...	...	Y 	 Y
MRK 1044 	15.49	14.54	13.88	13.52	13.4	9.88	36.9	 ...	...	Y 	 Y
Mrk 290 	18.37	15.74	15.19	14.86	14.71	9.8	52.9	 ...	...	Y 	 Y
Mrk 335 	16.26	15.34	14.94	14.89	14.66	9.47	71.1	 ...	...	Y 	 Y
Mrk 509 	14.91	14.21	13.77	13.6	13.26	10.39	56.4	 ...	...	Y 	 Y
Mrk 704 	17.48	15.04	14.3	13.78	13.55	10.34	40.5	 ...	...	Y 	 Y
Mrk 841 	16.55	16.06	15.45	15	15.02	9.97	82.4	 ...	...	Y 	 Y
RX J2044.0+2833 	15.28	15.19	14.64	14.48	14.5	10.37	48.3	 ...	...	Y 	 Y
SDSS J104326.47+110524.2 	19.16	17.31	17.33	16.8	17.3	8.65	70.4	 ...	...	Y 	 Y


==> v2txt/tab6.txt <==
%auto-ignore 
Table 4-Summary of Morphological Properties					
Galaxy Name	Petrosian Radius (note{1})	 Concentration Index (note{2}) 	 Class (note{3})	b/a (note{4})	 Broad (\note{5})
\tablenote{1}{The Petrosian radius was determined following the SDSS see http://www.sdss.org/dr7/algorithms/photometry.html}					
\tablenote{2}{The concentration index is defined as the ratio of the radii containing 90 and 50 per cent of the Petrosian r-band galaxy light.}					
\tablenote{3}{Galaxy Zoo Class where E stands for ellipticals, I, for intermediates, S, for spirals, and M for mergers/peculiars.  For the Kitt Peak data, which has no Galaxy Zoo data, we use the Hubble Types from the RC3 with T = -6 to -4 corresponding to ellipticals, T = -3 to 0 to intermediates, T > 0 to spirals.}					
\tablenote{4}{We use the observed axial ratio (a/b) as a proxy for inclination.  An a/b=1 corresponds to a face-on galaxy.  We use the g band and fit to the 25th mag arcsecond^{-2} isophote.}					
\tablenote{5}{Whether the galaxy has a broad-line AGN based on SDSS galaxy class or the available optical spectra.  While we excluded these broad-line measurements from the morphological analysis, we have provided them for completeness.  We subtracted the AGN model for these galaxies before determining the Petrosian radius and concentration index.  However, the difficulty of perfectly subtracting the AGN light distribution makes these values more uncertain.}					
\tablenote{6}{The Petrosian radius and concentration failed to converge.  This happened more often for close mergers or in a broad-line AGN where the AGN was imperfectly subtracted.}					
----------------------------------------------					
2MASX J00253292+6821442 	... \note{6}	... 	 M 	0.43	
2MASX J01064523+0638015 	12.8	3.1	 S 	0.8	
2MASX J03534246+3714077 	8.66	3.03	 I 	0.56	
2MASX J04440903+2813003 	30.8	2.92	 I 	0.91	
2MASX J05054575-2351139 	7.14	3.37	 I 	0.87	
2MASX J06411806+3249313 	9.11	2.93	 M 	0.82	
2MASX J07595347+2323241 	15.7	2.8	 S 	0.49	
2MASX J09112999+4528060 	9.22	2.9	 I 	0.7	
2MASX J12005792+0648226 	17.9	3.3	 I 	0.55	
2MASX J16174158+0607100 	9.53	2.83	 S 	0.25	
2MFGC 02280 	15.4	2.99	 S 	0.21	
ARK 347 	11.2	3.26	 I 	0.6	
ARP 102B 	12.1	3.55	 E 	0.79	
CGCG 102-048 	10.5	3.04	 S 	0.36	
CGCG 300-062 	14	2.73	 S 	0.77	
CGCG 312-012 	8.52	3.04	 E 	0.95	
CGCG 420-015 	13.7	3.27	 E 	0.77	
CGCG 427-028 	14.6	2.58	 I 	0.22	
ESO 506-G027 	44.9	3.74	 S 	0.31	
FAIRALL 272 	18.6	3.21	 M 	0.61	
IC 0486 	17.5	3.04	 S 	0.65	
IC 0751 	16.9	2.85	 S 	0.28	
IC 2461 	29.2	3	 S 	0.22	
IC 2515 	16.6	3.42	 S 	0.22	
LEDA 170194 	16.7	2.66	 S 	0.9	
LEDA 214543 	10.6	3.13	 I 	0.87	
M106 	216	3.01	 S 	0.38	
MCG -01-05-047 	66.1	2.87	 S 	0.13	
MCG -01-24-012 	27.9	2.75	 S 	0.56	
MCG -01-40-001 	39.6	2.65	 S 	0.34	
MCG -02-08-014 	11.9	3.09	 S 	0.16	
MCG -02-12-050 	24.1	2.88	 M/S 	0.89	
MCG -05-14-012 	15.6	3.39	 M/I 	0.86	
MCG -05-23-016 	15.4	3.26	 I 	0.45	
MCG +02-21-013 	22	2.65	 I 	0.43	
MCG +04-48-002 	20.8	2.73	 M/S 	0.36	
MCG +05-28-032 	12.9	2.88	 S 	0.51	
MCG +06-24-008 	17	2.44	 S 	0.26	
MCG +06-49-019 	18.4	3.18	 S 	0.64	
MCG +11-11-032 	11.8	3.02	 S 	0.45	
MCG+10-17-061 	8.52	2.67	 I 	0.92	
Mrk 1210 	15.6	2.93	 E 	0.86	
Mrk 18 	8.5	3.15	 I 	0.15	
Mrk 198 	7.71	3.31	 S 	0.86	
Mrk 268 	12.8	3.31	 I 	0.45	
Mrk 348 	55	3.19	 S 	0.97	
Mrk 417 	9.1	3.18	 E 	0.77	
Mrk 463E 	12.6	2.24	 M 	0.41	
Mrk 477 	6.19	2.56	 M 	0.71	
Mrk 732 	16.5	3.17	 I 	0.87	
Mrk 78 	... 	... 	 I 	0.61	
NGC 0835 	24.3	2.99	 M/S 	0.45	
NGC 1012 	47.8	2.57	 S 	0.51	
NGC 1052 	44	3.06	 E 	0.56	
NGC 1142 	28	2.87	 M 	0.48	
NGC 1194 	35.8	3.22	 I 	0.47	
NGC 1275 	52.1	3.02	 M 	0.74	
NGC 2110 	53.9	3.35	 E 	0.74	
NGC 235A 	11.5	3.09	 M 	0.52	
NGC 2992 	41.4	3.09	 M 	0.3	
NGC 3079 	119	3.12	 S 	0.15	
NGC 3081 	41.8	2.69	 S 	0.77	
NGC 3281 	70.4	2.21	 S 	0.5	
NGC 3718 	106	2.65	 S 	0.42	
NGC 4102 	51.8	2.6	 S 	0.41	
NGC 4388 	81.7	3.13	 S 	0.18	
NGC 452 	23.6	2.94	 S 	0.28	
NGC 4686 	21.4	3.47	 I 	0.29	
NGC 4992 	19.8	2.62	 I 	0.57	
NGC 5106 	14.2	2.87	 M/S 	0.69	
NGC 513 	13.9	2.27	 M/S 	0.51	
NGC 5231 	26	2.44	 S 	0.51	
NGC 5252 	25.1	3.2	 I 	0.56	
NGC 5290 	53.4	2.86	 S 	0.27	
NGC 5506 	56.2	2.3	 I 	0.23	
NGC 5610 	26.5	2.32	 S 	0.33	
NGC 5728 	82.3	2.58	 S 	0.57	
NGC 5899 	57	2.6	 S 	0.43	
NGC 5995 	21.1	3.43	 I 	0.32	
NGC 6240 	36.5	2.95	 M 	0.51	
NGC 7319 	... 	... 	 M/S 	0.55	
NGC 7682 	37.1	2.78	 S 	0.89	
NGC 788 	31.7	3.01	 S 	0.75	
NGC 973 	... 	... 	 S 	0.14	
UGC 02724 	40.8	1.87	 S 	0.65	
UGC 03995A 	45.2	2.37	 S 	0.44	
UGC 05881 	10.6	3.19	 S 	0.38	
UGC 06527 NED03 	7	3.65	 M/S 	0.32	
UGC 07064 	20.7	2.56	 S 	0.88	
UGC 08327 NED02 	18	3.94	 M/S 	0.62	
UGC 11185 NED02 	... 	... 	 M/S 	0.96	
UGC 12741 	13.6	3.18	 S 	0.28	
2MASX J09043699+5536025 	4.74	3.56	 M 	0.61	 Y
2MASX J21355399+4728217 	... 	... 	 S 	0.18	 Y
ARP 151 	4.94	3.15	 M 	0.16	 Y
CGCG 031-072 	10.5	3.04	 I 	0.59	 Y
CGCG 046-033 	11.3	2.5	 S 	0.75	 Y
CGCG 122-055 	12.9	2.97	 I 	0.75	 Y
CGCG 198-020 	20.6	2.45	 I 	0.71	 Y
CGCG 319-007 	12.2	2.68	 I 	0.61	 Y
ESO 490-IG026 	28.9	3.59	 M 	0.68	 Y
ESO 511-G030 	75	3.34	 S 	0.7	 Y
IC 4329A 	... 	... 	 S 	0.27	 Y
KAZ 320 	2.68	2.76	 I 	0.79	 Y
KUG 1141+371 	12.2	2.67	 I 	0.87	 Y
KUG 1208+386 	11.9	3.26	 E 	0.94	 Y
MCG -01-13-025 	16.8	3.19	 E 	0.61	 Y
MCG -03-34-064 	11.2	3.37	 E 	0.81	 Y
MCG +01-57-016 	7.12	3.78	 S 	0.86	 Y
MCG +04-06-043 	13.9	2.91	 S 	0.92	 Y
MCG +04-22-042 	15.2	2.92	 S 	0.56	 Y
MCG +08-11-011 	1.36	2.47	 S 	0.7	 Y
Mrk 10 	31.8	2.64	 S 	0.41	 Y
Mrk 1018 	11.1	3.72	 M 	0.52	 Y
Mrk 110 	4.64	3.68	 M 	0.62	 Y
Mrk 1392 	18.4	3.04	 S 	0.51	 Y
Mrk 1469 	8.82	3.26	 I 	0.35	 Y
Mrk 279 	19	2.73	 M/S 	0.58	 Y
Mrk 352 	... 	... 	 I 	0.83	 Y
Mrk 464 	2.6	3.23	 I 	0.76	 Y
Mrk 50 	8.03	2.94	 E 	0.6	 Y
Mrk 520 	15	3.63	 S 	0.62	 Y
Mrk 590 	29.3	2.92	 M/S 	0.97	 Y
Mrk 595 	7.2	3.24	 M/E 	0.62	 Y
Mrk 705 	5.14	3.5	 I 	0.88	 Y
Mrk 728 	7.08	3.08	 E 	0.64	 Y
Mrk 739E 	14.2	2.18	 M/S 	0.87	 Y
Mrk 766 	20.4	2.78	 S 	0.78	 Y
Mrk 79 	39.4	2.49	 S 	0.9	 Y
Mrk 817 	9.04	3.42	 S 	0.87	 Y
Mrk 915 	14.7	2.97	 S 	0.35	 Y
Mrk 926 	18.8	2.87	 S 	0.82	 Y
NGC 2885 	13.1	3	 S 	0.69	 Y
NGC 3227 	81	2.52	 M/S 	0.56	 Y
NGC 3516 	... 	... 	 E 	0.77	 Y
NGC 3786 	38.4	2.68	 M/S 	0.59	 Y
NGC 4051 	... 	... 	 S 	0.68	 Y
NGC 4138 	41.3	2.59	 S 	0.65	 Y
NGC 4235 	48.2	3.29	 S 	0.22	 Y
NGC 4395 	... 	... 	 S 	0.83	 Y
NGC 4593 	92.1	2.38	 S 	0.74	 Y
NGC 5273 	58.2	2.26	 I 	0.92	 Y
NGC 5548 	36	3.25	 S 	0.87	 Y
NGC 5674 	31.1	1.7	 S 	0.92	 Y
NGC 5683 	8.35	3.23	 I 	0.52	 Y
NGC 5940 	22	2.11	 S 	0.98	 Y
NGC 6814 	76.2	2.31	 S 	0.93	 Y
NGC 7314 	92.1	2.38	 S 	0.45	 Y
NGC 7469 	17	3.29	 M/S 	0.72	 Y
NGC 7603 	2.21	2.78	 M/S 	0.65	 Y
NGC 7679 	17	3.29	 S 	0.64	 Y
NGC 931 	48.6	3.45	 M/S 	0.21	 Y
NGC 985 	22.1	3.2	 M 	0.71	 Y
SBS 1301+540 	5.93	3.11	 S 	0.42	 Y
UGC 03142 	28.8	2	 S 	0.78	 Y
UGC 03601 	13.4	3.02	 I 	0.74	 Y
UGC 12282 	34.3	3.08	 I 	0.27	 Y
UM 614 	4.9	3.44	 I 	0.51	 Y
VII Zw 073 	7.36	2.58	 S 	0.91	 Y

